Flip colouring of graphs II

We give results concerning two problems on the recently introduced \textit{flip colourings of graphs}. For positive integers $b, r$ with $b < r$, we say that a $b + r$ regular graph is a $(b,r)$-\textit{flip graph} if there exists a red/blue edge colouring such that the red degree of every vertex is $r$, the blue degree of every vertex is $b$, yet in the closed neighbourhood of every vertex there are more blue edges than red edges. We prove that for integers $b, r$ with $4 \leq b < r < b + 2 \left\lfloor\frac{b+2}{6}\right\rfloor^2$, small constructions of $(b,r)$-flip graphs on $\Theta(b+r)$ vertices are possible. Furthermore, we prove that there exist $k$-flip sequences $(a_1, \dots, a_k)$ where $k > 4$, such that $a_k$ can be arbitrarily large whilst $a_i$ is constant for $1 \leq i < \frac{k}{4}$.

==> figures/cayley_small_flip_z56_r7_b6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (0, 0) {};
		\node [style=vertex] (1) at (4.5, 0) {};
		\node [style=vertex] (2) at (1.5, -3) {};
		\node [style=vertex] (3) at (3.5, -3) {};
		\node [style=vertex] (4) at (5.5, -3) {};
		\node [style=vertex] (7) at (1.5, 3) {};
		\node [style=vertex] (8) at (3.5, 3) {};
		\node [style=vertex] (9) at (5.5, 3) {};
		\node [style=vertex] (13) at (-2.5, -3) {};
		\node [style=vertex] (14) at (-4.5, -3) {};
		\node [style=vertex] (15) at (-9, -3) {};
		\node [style=vertex] (16) at (-11, -3) {};
		\node [style=vertex] (17) at (-9, 3) {};
		\node [style=vertex] (20) at (-4.5, 3) {};
		\node [style=none] (22) at (1.5, 4) {$10$};
		\node [style=none] (23) at (3.5, 4) {$9$};
		\node [style=none] (24) at (5.5, 4) {$8$};
		\node [style=none] (27) at (5.5, 0) {$28$};
		\node [style=none] (30) at (5.25, -4) {$-8$};
		\node [style=none] (31) at (3.25, -4) {$-9$};
		\node [style=none] (32) at (1.5, -4) {$-10$};
		\node [style=none] (34) at (-4.5, 4) {$22$};
		\node [style=none] (37) at (-9.25, 4) {$-22$};
		\node [style=none] (39) at (-2.5, -4) {$12$};
		\node [style=none] (40) at (-4.5, -4) {$11$};
		\node [style=none] (41) at (-9.25, -4) {$-11$};
		\node [style=none] (42) at (-11.25, -4) {$-12$};
		\node [style=none] (43) at (-10, -5) {$T_0^{-1}$};
		\node [style=none] (44) at (-3.5, -5) {$T_0$};
		\node [style=none] (45) at (-4.5, 5) {$2T_2$};
		\node [style=none] (46) at (-8.75, 5) {$2T_2^{-1}$};
		\node [style=none] (47) at (3.5, -5) {$R_0^{-1}$};
		\node [style=none] (48) at (3.5, 5) {$R_0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={blue_edge}] (16) to (0);
		\draw [style={blue_edge}] (15) to (0);
		\draw [style={blue_edge}] (14) to (0);
		\draw [style={blue_edge}] (13) to (0);
		\draw [style={blue_edge}] (0) to (17);
		\draw [style={blue_edge}] (0) to (20);
		\draw [style={red_edge}] (0) to (4);
		\draw [style={red_edge}] (0) to (3);
		\draw [style={red_edge}] (0) to (2);
		\draw [style={red_edge}] (0) to (1);
		\draw [style={red_edge}] (0) to (7);
		\draw [style={red_edge}] (0) to (8);
		\draw [style={red_edge}] (0) to (9);
		\draw [style={blue_edge}] (15) to (14);
		\draw [style={blue_edge}] (17) to (15);
		\draw [style={blue_edge}] (20) to (14);
		\draw [style={blue_edge}] (20) to (7);
		\draw [style={blue_edge}] (17) to (2);
		\draw [style={red_edge}] (13) to (20);
		\draw [style={red_edge}] (16) to (17);
		\draw [style={blue_edge}] (13) to (2);
		\draw [style={blue_edge}] (16) to (7);
		\draw [style={blue_edge}] (17) to (20);
		\draw [style={blue_edge}] (16) to (20);
		\draw [style={blue_edge}] (17) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cayley_union_colouring_counting.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (0, 3) {};
		\node [style=vertex] (1) at (2, 0) {};
		\node [style=vertex] (2) at (6, 0) {};
		\node [style=none] (4) at (0, 4) {$1_\Gamma$};
		\node [style=none] (7) at (2.25, -0.75) {$u = x v$};
		\node [style=none] (8) at (8.25, 0) {$x = uv^{-1}$};
		\node [style=vertex] (9) at (-2, 0) {};
		\node [style=none] (11) at (-2, -0.75) {$v$};
		\node [style=vertex] (12) at (-6, 0) {};
		\node [style=none] (13) at (-7.25, 0) {$v^{-1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={blue_edge}] (0) to (1);
		\draw [style={blue_edge}] (0) to (2);
		\draw [style={red_edge}] (1) to (2);
		\draw [style={red_edge}] (0) to (9);
		\draw [style={red_edge}] (12) to (0);
		\draw [style={blue_edge}] (9) to (1);
		\draw [style={blue_edge}, bend right=60, looseness=0.50] (12) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/flip_4_3_smallest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (0, 4) {};
		\node [style=vertex] (1) at (-3, 3) {};
		\node [style=vertex] (2) at (3, 3) {};
		\node [style=vertex] (3) at (-4, 0) {};
		\node [style=vertex] (4) at (4, 0) {};
		\node [style=vertex] (5) at (-3, -3) {};
		\node [style=vertex] (6) at (3, -3) {};
		\node [style=vertex] (7) at (0, -4) {};
		\node [style=vertex] (8) at (0, 6.75) {};
		\node [style=vertex] (9) at (6.75, 0) {};
		\node [style=vertex] (10) at (0, -6.75) {};
		\node [style=vertex] (11) at (-6.75, 0) {};
		\node [style=vertex] (12) at (-5, 5) {};
		\node [style=vertex] (13) at (5, 5) {};
		\node [style=vertex] (14) at (5, -5) {};
		\node [style=vertex] (15) at (-5, -5) {};
		\node [style=vertex] (16) at (13, -0.5) {};
		\node [style=vertex] (17) at (14.5, -0.5) {};
		\node [style=vertex] (18) at (16, -0.5) {};
		\node [style=vertex] (19) at (17.5, -0.5) {};
		\node [style=vertex] (20) at (19, -0.5) {};
		\node [style=vertex] (21) at (16, 2) {};
		\node [style=vertex] (22) at (20.5, -0.5) {};
		\node [style=vertex] (23) at (11.5, -0.5) {};
		\node [style=none] (24) at (5.75, 5) {$v$};
		\node [style=none] (26) at (16, -3) {$N[v]$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={blue_edge}] (8) to (13);
		\draw [style={blue_edge}] (13) to (9);
		\draw [style={blue_edge}] (9) to (14);
		\draw [style={blue_edge}] (14) to (10);
		\draw [style={blue_edge}] (10) to (15);
		\draw [style={blue_edge}] (15) to (11);
		\draw [style={blue_edge}] (11) to (12);
		\draw [style={blue_edge}] (12) to (8);
		\draw [style={blue_edge}] (8) to (0);
		\draw [style={blue_edge}] (12) to (1);
		\draw [style={blue_edge}] (11) to (3);
		\draw [style={blue_edge}] (15) to (5);
		\draw [style={blue_edge}] (10) to (7);
		\draw [style={blue_edge}] (14) to (6);
		\draw [style={blue_edge}] (9) to (4);
		\draw [style={blue_edge}] (13) to (2);
		\draw [style={blue_edge}] (1) to (0);
		\draw [style={blue_edge}] (0) to (2);
		\draw [style={blue_edge}] (2) to (4);
		\draw [style={blue_edge}] (4) to (6);
		\draw [style={blue_edge}] (7) to (6);
		\draw [style={blue_edge}] (7) to (5);
		\draw [style={blue_edge}] (5) to (3);
		\draw [style={blue_edge}] (3) to (1);
		\draw [style={red_edge}] (1) to (8);
		\draw [style={red_edge}] (8) to (5);
		\draw [style={red_edge}] (8) to (6);
		\draw [style={red_edge}] (8) to (2);
		\draw [style={red_edge}] (12) to (3);
		\draw [style={red_edge}] (12) to (0);
		\draw [style={red_edge}] (12) to (7);
		\draw [style={red_edge}] (12) to (4);
		\draw [style={red_edge}] (11) to (1);
		\draw [style={red_edge}] (11) to (5);
		\draw [style={red_edge}] (11) to (6);
		\draw [style={red_edge}] (11) to (2);
		\draw [style={red_edge}] (15) to (3);
		\draw [style={red_edge}] (15) to (0);
		\draw [style={red_edge}] (15) to (7);
		\draw [style={red_edge}] (15) to (4);
		\draw [style={red_edge}] (10) to (5);
		\draw [style={red_edge}] (10) to (6);
		\draw [style={red_edge}] (10) to (1);
		\draw [style={red_edge}] (10) to (2);
		\draw [style={red_edge}] (14) to (7);
		\draw [style={red_edge}] (14) to (4);
		\draw [style={red_edge}] (14) to (3);
		\draw [style={red_edge}] (14) to (0);
		\draw [style={red_edge}] (9) to (6);
		\draw [style={red_edge}] (9) to (2);
		\draw [style={red_edge}] (9) to (5);
		\draw [style={red_edge}] (9) to (1);
		\draw [style={red_edge}] (13) to (4);
		\draw [style={red_edge}] (0) to (13);
		\draw [style={red_edge}] (13) to (3);
		\draw [style={red_edge}] (13) to (7);
		\draw [style={red_edge}] (23) to (21);
		\draw [style={red_edge}] (21) to (16);
		\draw [style={red_edge}] (21) to (17);
		\draw [style={red_edge}] (21) to (18);
		\draw [style={blue_edge}] (21) to (19);
		\draw [style={blue_edge}] (21) to (20);
		\draw [style={blue_edge}] (21) to (22);
		\draw [style={red_edge}] (19) to (20);
		\draw [style={red_edge}] (20) to (22);
		\draw [style={blue_edge}, bend right=45] (18) to (20);
		\draw [style={blue_edge}] (18) to (19);
		\draw [style={blue_edge}, bend left] (17) to (20);
		\draw [style={blue_edge}, bend right=45] (17) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

